Fast video object segmentation with Spatio-Temporal GANs

Learning descriptive spatio-temporal object models from data is paramount for the task of semi-supervised video object segmentation. Most existing approaches mainly rely on models that estimate the segmentation mask based on a reference mask at the first frame (aided sometimes by optical flow or the previous mask). These models, however, are prone to fail under rapid appearance changes or occlusions due to their limitations in modelling the temporal component. On the other hand, very recently, other approaches learned long-term features using a convolutional LSTM to leverage the information from all previous video frames. Even though these models achieve better temporal representations, they still have to be fine-tuned for every new video sequence. In this paper, we present an intermediate solution and devise a novel GAN architecture, FaSTGAN, to learn spatio-temporal object models over finite temporal windows. To achieve this, we concentrate all the heavy computational load to the training phase with two critics that enforce spatial and temporal mask consistency over the last K frames. Then at test time, we only use a relatively light regressor, which reduces the inference time considerably. As a result, our approach combines a high resiliency to sudden geometric and photometric object changes with efficiency at test time (no need for fine-tuning nor post-processing). We demonstrate that the accuracy of our method is on par with state-of-the-art techniques on the challenging YouTube-VOS and DAVIS datasets, while running at 32 fps, about 4x faster than the closest competitor.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> data/per_seq_mean_F.txt <==
                 Seq	 VOSGAN	MASKTRACK_FLOW_CRF	 OSVOSS	  OSVOS	  FAVOS	 ONAVOS	   RGMP
          Car-Shadow	 0.9869	 0.9475	 0.9921	 0.9425	 0.9677	 0.9967	 0.9967
           Blackswan	 0.9811	 0.8936	 0.9845	 0.9753	 0.9689	 0.9894	 0.9861
               Camel	 0.9567	 0.7355	 0.9789	 0.8789	 0.8906	 0.8724	 0.8539
                 Dog	 0.9438	 0.8845	 0.9450	 0.9207	 0.9477	 0.9738	 0.9625
               Libby	 0.9431	 0.8559	 0.9067	 0.9026	 0.9134	 0.9740	 0.8834
                Cows	 0.9402	 0.8118	 0.9749	 0.9618	 0.9160	 0.9789	 0.9303
       Drift-Chicane	 0.9316	 0.9635	 0.9274	 0.9156	 0.8102	 0.9732	 0.7221
      Car-Roundabout	 0.9245	 0.9260	 0.9746	 0.9076	 0.8401	 0.9610	 0.9044
             Parkour	 0.9103	 0.8742	 0.9486	 0.8481	 0.9315	 0.9563	 0.9535
      Horsejump-High	 0.8765	 0.8514	 0.9280	 0.8680	 0.8660	 0.9560	 0.9238
           Bmx-Trees	 0.8664	 0.7360	 0.8626	 0.7361	 0.7334	 0.7591	 0.7450
                Goat	 0.8497	 0.8141	 0.9211	 0.8952	 0.8773	 0.9397	 0.8509
         Dance-Twirl	 0.8063	 0.8094	 0.8315	 0.7158	 0.8233	 0.8492	 0.8249
             Soapbox	 0.8033	 0.8424	 0.8029	 0.8135	 0.8529	 0.8702	 0.9038
      Drift-Straight	 0.7877	 0.5503	 0.9318	 0.7137	 0.8052	 0.9409	 0.8674
          Breakdance	 0.7707	 0.7251	 0.8262	 0.7446	 0.5769	 0.7221	 0.6309
           Kite-Surf	 0.7250	 0.4385	 0.8789	 0.6270	 0.4966	 0.5105	 0.5005
       Scooter-Black	 0.6691	 0.6609	 0.7836	 0.7173	 0.7253	 0.8632	 0.8289
      Motocross-Jump	 0.6019	 0.5269	 0.5917	 0.6437	 0.7237	 0.6284	 0.7400
  Paragliding-Launch	 0.4306	 0.2286	 0.5033	 0.3978	 0.2268	 0.2551	 0.3949


==> data/per_seq_mean_J.txt <==
                 Seq	 VOSGAN	MASKTRACK_FLOW_CRF	 OSVOSS	  OSVOS	  FAVOS	 ONAVOS	   RGMP
      Car-Roundabout	 0.9613	 0.9599	 0.9771	 0.9534	 0.9353	 0.9751	 0.9498
          Car-Shadow	 0.9522	 0.9349	 0.9628	 0.9373	 0.9351	 0.9693	 0.9634
           Blackswan	 0.9451	 0.9030	 0.9495	 0.9423	 0.9397	 0.9631	 0.9603
                 Dog	 0.9290	 0.9086	 0.9325	 0.9070	 0.9365	 0.9558	 0.9552
               Camel	 0.9234	 0.8009	 0.9531	 0.8512	 0.8751	 0.8544	 0.7471
                Cows	 0.9165	 0.8818	 0.9504	 0.9456	 0.9274	 0.9547	 0.9374
             Parkour	 0.8838	 0.8820	 0.9151	 0.8556	 0.9008	 0.9358	 0.9181
                Goat	 0.8446	 0.8452	 0.8920	 0.8802	 0.8736	 0.9131	 0.8639
       Drift-Chicane	 0.8423	 0.8620	 0.8027	 0.8349	 0.7315	 0.8920	 0.6812
               Libby	 0.8169	 0.7749	 0.8322	 0.8077	 0.8053	 0.8841	 0.7233
      Drift-Straight	 0.8147	 0.5602	 0.9377	 0.6756	 0.8779	 0.9442	 0.9134
         Dance-Twirl	 0.7958	 0.8444	 0.8122	 0.6701	 0.8209	 0.8443	 0.8367
      Horsejump-High	 0.7921	 0.8173	 0.8657	 0.7799	 0.8143	 0.9007	 0.8688
             Soapbox	 0.7763	 0.8993	 0.7974	 0.8116	 0.8657	 0.8847	 0.9226
          Breakdance	 0.7598	 0.7615	 0.8250	 0.7079	 0.6728	 0.7091	 0.5918
       Scooter-Black	 0.7264	 0.8248	 0.8871	 0.7115	 0.8343	 0.9112	 0.9056
      Motocross-Jump	 0.6651	 0.6852	 0.8366	 0.8160	 0.8647	 0.8230	 0.7804
  Paragliding-Launch	 0.6113	 0.6205	 0.6419	 0.6254	 0.6288	 0.6432	 0.6469
           Bmx-Trees	 0.5829	 0.5749	 0.6462	 0.5551	 0.5805	 0.5806	 0.5262
           Kite-Surf	 0.4976	 0.6000	 0.7064	 0.6858	 0.6653	 0.6906	 0.6147


==> data/per_seq_mean_JF.txt <==
                 Seq	 VOSGAN	MASKTRACK_FLOW_CRF	 OSVOSS	  OSVOS	  FAVOS	 ONAVOS	   RGMP
          Car-Shadow	 0.9695	 0.9412	 0.9775	 0.9399	 0.9514	 0.9830	 0.9800
           Blackswan	 0.9631	 0.8983	 0.9670	 0.9588	 0.9543	 0.9763	 0.9732
      Car-Roundabout	 0.9429	 0.9429	 0.9758	 0.9305	 0.8877	 0.9681	 0.9271
               Camel	 0.9401	 0.7682	 0.9660	 0.8650	 0.8828	 0.8634	 0.8005
                 Dog	 0.9364	 0.8965	 0.9387	 0.9138	 0.9421	 0.9648	 0.9588
                Cows	 0.9283	 0.8468	 0.9627	 0.9537	 0.9217	 0.9668	 0.9338
             Parkour	 0.8971	 0.8781	 0.9319	 0.8519	 0.9162	 0.9461	 0.9358
       Drift-Chicane	 0.8869	 0.9128	 0.8651	 0.8753	 0.7708	 0.9326	 0.7017
               Libby	 0.8800	 0.8154	 0.8695	 0.8552	 0.8593	 0.9291	 0.8033
                Goat	 0.8471	 0.8296	 0.9066	 0.8877	 0.8755	 0.9264	 0.8574
      Horsejump-High	 0.8343	 0.8343	 0.8969	 0.8239	 0.8402	 0.9283	 0.8963
      Drift-Straight	 0.8012	 0.5553	 0.9348	 0.6946	 0.8416	 0.9425	 0.8904
         Dance-Twirl	 0.8010	 0.8269	 0.8219	 0.6929	 0.8221	 0.8468	 0.8308
             Soapbox	 0.7898	 0.8709	 0.8001	 0.8126	 0.8593	 0.8775	 0.9132
          Breakdance	 0.7653	 0.7433	 0.8256	 0.7262	 0.6248	 0.7156	 0.6113
           Bmx-Trees	 0.7247	 0.6555	 0.7544	 0.6456	 0.6570	 0.6699	 0.6356
       Scooter-Black	 0.6978	 0.7428	 0.8354	 0.7144	 0.7798	 0.8872	 0.8673
      Motocross-Jump	 0.6335	 0.6061	 0.7141	 0.7299	 0.7942	 0.7257	 0.7602
           Kite-Surf	 0.6113	 0.5192	 0.7927	 0.6564	 0.5809	 0.6006	 0.5576
  Paragliding-Launch	 0.5210	 0.4246	 0.5726	 0.5116	 0.4278	 0.4491	 0.5209


==> data/performance_drop_curve.txt <==
time  MaskTrack_Flow_CRF  OSVOSS  OSVOS  FAVOS  RGMP  OnAVOS VOSGAN
0.000000   0.838481  0.897637  0.878376  0.851053  0.891861  0.896795  0.848048  
0.020833   0.840790  0.890643  0.876596  0.846364  0.881200  0.901635  0.839132  
0.041667   0.828477  0.883347  0.857346  0.842346  0.872681  0.899814  0.836779  
0.062500   0.835029  0.889795  0.873958  0.843476  0.872376  0.905569  0.848169  
0.083333   0.846758  0.894886  0.885911  0.860804  0.878476  0.905292  0.847830  
0.104167   0.848495  0.897271  0.885086  0.854201  0.876861  0.904883  0.840140  
0.125000   0.852709  0.896193  0.886029  0.854312  0.876465  0.893858  0.844749  
0.145833   0.848781  0.892617  0.881010  0.847749  0.872352  0.878515  0.843877  
0.166667   0.846167  0.878731  0.866243  0.823101  0.871236  0.875132  0.838453  
0.187500   0.837059  0.873646  0.859237  0.833047  0.861545  0.881184  0.840651  
0.208333   0.839828  0.865484  0.851526  0.842826  0.858962  0.864843  0.834516  
0.229167   0.837545  0.854439  0.844156  0.850018  0.854296  0.855334  0.841206  
0.250000   0.829381  0.865693  0.828818  0.837481  0.849110  0.852876  0.831401  
0.270833   0.839112  0.874629  0.849982  0.843006  0.844878  0.871427  0.849172  
0.291667   0.846127  0.880336  0.844485  0.845945  0.855177  0.875756  0.846596  
0.312500   0.838459  0.879057  0.827640  0.840782  0.868958  0.870131  0.837424  
0.333333   0.825255  0.870625  0.827991  0.837341  0.867343  0.870865  0.838374  
0.354167   0.822481  0.866208  0.822344  0.831123  0.861600  0.866488  0.832170  
0.375000   0.822932  0.862946  0.812270  0.835559  0.860333  0.873817  0.825839  
0.395833   0.810088  0.860661  0.820850  0.839178  0.851423  0.871156  0.826339  
0.416667   0.807254  0.865684  0.800379  0.836660  0.851108  0.879291  0.825186  
0.437500   0.804550  0.861327  0.808839  0.827011  0.845048  0.868560  0.828224  
0.458333   0.795924  0.858096  0.806813  0.830845  0.835173  0.864309  0.821975  
0.479167   0.789159  0.857274  0.812463  0.823184  0.835023  0.861453  0.824439  
0.500000   0.792605  0.862039  0.814575  0.822494  0.822730  0.868900  0.818468  
0.520833   0.798832  0.866068  0.817594  0.825898  0.817970  0.867375  0.817176  
0.541667   0.791039  0.845116  0.798234  0.815160  0.801973  0.859506  0.803638  
0.562500   0.783224  0.845748  0.792830  0.812563  0.786610  0.860649  0.790504  
0.583333   0.777069  0.851213  0.805148  0.797203  0.767297  0.862429  0.790666  
0.604167   0.775234  0.843074  0.773030  0.817012  0.758167  0.857253  0.788419  
0.625000   0.772386  0.843454  0.778087  0.810946  0.750820  0.843012  0.785291  
0.645833   0.768297  0.835306  0.752573  0.816773  0.737045  0.837622  0.779367  
0.666667   0.762173  0.821730  0.728702  0.808200  0.731903  0.824417  0.761070  
0.687500   0.758657  0.834587  0.749938  0.814119  0.731918  0.837906  0.765619  
0.708333   0.760670  0.831498  0.745632  0.806809  0.735934  0.829118  0.772297  
0.729167   0.763748  0.808512  0.708258  0.809114  0.750764  0.810819  0.768742  
0.750000   0.765700  0.823979  0.698827  0.805294  0.760654  0.821956  0.754399  
0.770833   0.756298  0.827083  0.735095  0.801707  0.775250  0.817756  0.757197  
0.791667   0.742681  0.822971  0.717852  0.803292  0.779113  0.832869  0.739104  
0.812500   0.739450  0.830692  0.704058  0.795962  0.782658  0.834136  0.728024  
0.833333   0.746370  0.842368  0.709502  0.805894  0.793697  0.838935  0.728945  
0.854167   0.743325  0.819058  0.700175  0.793744  0.787434  0.834932  0.734085  
0.875000   0.737412  0.816908  0.709914  0.789860  0.774633  0.832728  0.740352  
0.895833   0.753759  0.833900  0.737615  0.803378  0.772417  0.846161  0.765737  
0.916667   0.755173  0.825767  0.759642  0.801677  0.763920  0.853601  0.769859  
0.937500   0.764917  0.839007  0.757729  0.802627  0.761411  0.855650  0.764733  
0.958333   0.766189  0.842157  0.743699  0.805811  0.752277  0.843208  0.750644  
0.979167   0.755293  0.836535  0.737113  0.805355  0.732839  0.840707  0.742849  
1.000000   0.747206  0.836434  0.718032  0.798691  0.720415  0.844803  0.727422  

